Optimal projection to improve parametric importance sampling in high dimension

In this paper we propose a dimension-reduction strategy in order to improve the performance of importance sampling in high dimension. The idea is to estimate variance terms in a small number of suitably chosen directions. We first prove that the optimal directions, i.e., the ones that minimize the Kullback--Leibler divergence with the optimal auxiliary density, are the eigenvectors associated to extreme (small or large) eigenvalues of the optimal covariance matrix. We then perform extensive numerical experiments that show that as dimension increases, these directions give estimations which are very close to optimal. Moreover, we show that the estimation remains accurate even when a simple empirical estimator of the covariance matrix is used to estimate these directions. These theoretical and numerical results open the way for different generalizations, in particular the incorporation of such ideas in adaptive importance sampling schemes.

==> Data2/Dkl1.txt <==
5.000000000000000000e+00 2.433314044716659907e+00 
 1.000000000000000000e+01 7.704482868334475931e+00 
 1.500000000000000000e+01 1.312801800021028065e+01 
 2.000000000000000000e+01 1.867547935963604644e+01 
 2.500000000000000000e+01 2.400584897312995736e+01 
 3.000000000000000000e+01 3.043771881700941861e+01 
 3.500000000000000000e+01 3.626418550911279226e+01 
 4.000000000000000000e+01 4.322891994382163716e+01 
 4.500000000000000000e+01 4.974130973924889787e+01 
 5.000000000000000000e+01 5.649301175564373523e+01 
 5.500000000000000000e+01 6.529602733210445820e+01 
 6.000000000000000000e+01 7.374336353200381211e+01 
 6.500000000000000000e+01 8.400303682627613000e+01 
 7.000000000000000000e+01 9.059007644911073953e+01 
 7.500000000000000000e+01 1.003728951812110353e+02 
 8.000000000000000000e+01 1.119453672360523626e+02 
 8.500000000000000000e+01 1.256657587014634601e+02 
 9.000000000000000000e+01 1.384672921922891362e+02 
 9.500000000000000000e+01 1.494591965593458553e+02 
 1.000000000000000000e+02 1.651548114306266939e+02 
 

==> Data2/Dkl1_bananab.txt <==
5.000000000000000000e+00 1.348441823270379647e+00 
 1.000000000000000000e+01 6.570130931590123069e+00 
 1.500000000000000000e+01 1.203970790239019450e+01 
 2.000000000000000000e+01 1.766570859043098096e+01 
 2.500000000000000000e+01 2.342837351477525232e+01 
 3.000000000000000000e+01 2.915245385040042692e+01 
 3.500000000000000000e+01 3.534068236997798351e+01 
 4.000000000000000000e+01 4.273706696954431550e+01 
 4.500000000000000000e+01 4.931539593135524058e+01 
 5.000000000000000000e+01 5.608264616588812146e+01 
 5.500000000000000000e+01 6.426271242573878339e+01 
 6.000000000000000000e+01 7.230662610525591560e+01 
 6.500000000000000000e+01 8.005383242134873001e+01 
 7.000000000000000000e+01 8.986943781194057124e+01 
 7.500000000000000000e+01 9.924404974198115781e+01 
 8.000000000000000000e+01 1.124679439157260958e+02 
 8.500000000000000000e+01 1.239239975437313319e+02 
 9.000000000000000000e+01 1.340492600807498036e+02 
 9.500000000000000000e+01 1.514472133850981379e+02 
 1.000000000000000000e+02 1.634855901522236081e+02 
 

==> Data2/Dkl1_parab.txt <==
5.000000000000000000e+00 -5.642963407813789800e+00 
 1.000000000000000000e+01 -3.845835671909139108e-01 
 1.500000000000000000e+01 4.975751142319861486e+00 
 2.000000000000000000e+01 1.046297388640228299e+01 
 2.500000000000000000e+01 1.638068872572635470e+01 
 3.000000000000000000e+01 2.234629769831991197e+01 
 3.500000000000000000e+01 2.895895371141877916e+01 
 4.000000000000000000e+01 3.545744355767379830e+01 
 4.500000000000000000e+01 4.290361835336147323e+01 
 5.000000000000000000e+01 5.059772321794341110e+01 
 5.500000000000000000e+01 5.697193577415590937e+01 
 6.000000000000000000e+01 6.558982330136912253e+01 
 6.500000000000000000e+01 7.575528274316197042e+01 
 7.000000000000000000e+01 8.580865299660482037e+01 
 7.500000000000000000e+01 9.346117838059956284e+01 
 8.000000000000000000e+01 1.067953474007681791e+02 
 8.500000000000000000e+01 1.172725791331252481e+02 
 9.000000000000000000e+01 1.279758098729529934e+02 
 9.500000000000000000e+01 1.433379980233242463e+02 
 1.000000000000000000e+02 1.615608822157966813e+02 
 

==> Data2/Dkl1_parabz.txt <==
5.000000000000000000e+00 -6.015424550901291134e+00 
 1.000000000000000000e+01 -8.223386492983699725e-01 
 1.500000000000000000e+01 4.736579759922154409e+00 
 2.000000000000000000e+01 1.018543833895063067e+01 
 2.500000000000000000e+01 1.640780825849012814e+01 
 3.000000000000000000e+01 2.201357257204772111e+01 
 3.500000000000000000e+01 2.801867196408294802e+01 
 4.000000000000000000e+01 3.610442471565889377e+01 
 4.500000000000000000e+01 4.230765580240246493e+01 
 5.000000000000000000e+01 4.926904695098884446e+01 
 5.500000000000000000e+01 5.630141449072068838e+01 
 6.000000000000000000e+01 6.822388311624078483e+01 
 6.500000000000000000e+01 7.557822077527963245e+01 
 7.000000000000000000e+01 8.413687732585371748e+01 
 7.500000000000000000e+01 9.373992681324705245e+01 
 8.000000000000000000e+01 1.061622217742230987e+02 
 8.500000000000000000e+01 1.173556637231822037e+02 
 9.000000000000000000e+01 1.301331539933158297e+02 
 9.500000000000000000e+01 1.397650378144109027e+02 
 1.000000000000000000e+02 1.679034831668871277e+02 
 

==> Data2/Dkl1_payoff.txt <==
7.000000000000000000e+00 3.626697820429510166e+00 
 1.200000000000000000e+01 9.073450145948648071e+00 
 1.700000000000000000e+01 1.541760907188544394e+01 
 2.200000000000000000e+01 2.089997452530624855e+01 
 2.700000000000000000e+01 2.702556858904922876e+01 
 3.200000000000000000e+01 3.537491945560272910e+01 
 3.700000000000000000e+01 4.241704736530520847e+01 
 4.200000000000000000e+01 5.174534089141771886e+01 
 4.700000000000000000e+01 5.775071455241814533e+01 
 5.200000000000000000e+01 6.925538101632426446e+01 
 5.700000000000000000e+01 8.076066046651394004e+01 
 6.200000000000000000e+01 9.338060563718542539e+01 
 6.700000000000000000e+01 1.081419938519647133e+02 
 7.200000000000000000e+01 1.237728257856744847e+02 
 7.700000000000000000e+01 1.421975846399587056e+02 
 8.200000000000000000e+01 1.564473579272576842e+02 
 8.700000000000000000e+01 1.907828376931580863e+02 
 9.200000000000000000e+01 2.094392932819873749e+02 
 9.700000000000000000e+01 2.203618103989408041e+02 
 1.020000000000000000e+02 2.401762769276090808e+02 
 

==> Data2/Dkl1_portfolio.txt <==
7.000000000000000000e+00 6.601014719005539710e+00 
 1.200000000000000000e+01 1.235610473603298765e+01 
 1.700000000000000000e+01 1.857297076634617738e+01 
 2.200000000000000000e+01 2.434436703844381356e+01 
 2.700000000000000000e+01 3.071946928282792655e+01 
 3.200000000000000000e+01 3.703188426121255361e+01 
 3.700000000000000000e+01 4.383182406233166972e+01 
 4.200000000000000000e+01 5.206414715989685504e+01 
 4.700000000000000000e+01 6.057012930663191952e+01 
 5.200000000000000000e+01 6.772550872672466937e+01 
 5.700000000000000000e+01 7.399504400907960644e+01 
 6.200000000000000000e+01 8.401642646261670677e+01 
 6.700000000000000000e+01 9.469433576148473719e+01 
 7.200000000000000000e+01 1.056184471897425254e+02 
 7.700000000000000000e+01 1.141682883358694198e+02 
 8.200000000000000000e+01 1.256814524206951944e+02 
 8.700000000000000000e+01 1.369312285960739928e+02 
 9.200000000000000000e+01 1.585232146056517593e+02 
 9.700000000000000000e+01 1.644532324457188963e+02 
 1.020000000000000000e+02 1.842526172940421532e+02 
 

==> Data2/Dklproj.txt <==
5.000000000000000000e+00 2.374321532352220210e+00 
 1.000000000000000000e+01 7.412754042097696505e+00 
 1.500000000000000000e+01 1.245409201599361637e+01 
 2.000000000000000000e+01 1.753469819295430909e+01 
 2.500000000000000000e+01 2.253874419657276107e+01 
 3.000000000000000000e+01 2.755456488664136572e+01 
 3.500000000000000000e+01 3.255867345229042087e+01 
 4.000000000000000000e+01 3.771151644744679743e+01 
 4.500000000000000000e+01 4.270526760292459301e+01 
 5.000000000000000000e+01 4.782141176804016425e+01 
 5.500000000000000000e+01 5.291310268170295217e+01 
 6.000000000000000000e+01 5.819137037845206351e+01 
 6.500000000000000000e+01 6.344053731666334528e+01 
 7.000000000000000000e+01 6.791152952688985067e+01 
 7.500000000000000000e+01 7.345860979573528482e+01 
 8.000000000000000000e+01 7.871956965137269435e+01 
 8.500000000000000000e+01 8.421169991255891318e+01 
 9.000000000000000000e+01 8.888420496136610893e+01 
 9.500000000000000000e+01 9.496172517860011908e+01 
 1.000000000000000000e+02 1.000582353349461044e+02 
 

==> Data2/Dklproj_bananab.txt <==
5.000000000000000000e+00 1.339110824459460058e+00 
 1.000000000000000000e+01 6.330303257228989011e+00 
 1.500000000000000000e+01 1.150345922510544838e+01 
 2.000000000000000000e+01 1.642004359385163781e+01 
 2.500000000000000000e+01 2.172920861872655962e+01 
 3.000000000000000000e+01 2.657093396248544792e+01 
 3.500000000000000000e+01 3.167824942598006999e+01 
 4.000000000000000000e+01 3.688329919634448117e+01 
 4.500000000000000000e+01 4.184639132189948896e+01 
 5.000000000000000000e+01 4.699957968707439449e+01 
 5.500000000000000000e+01 5.220883636040955622e+01 
 6.000000000000000000e+01 5.698032134891012390e+01 
 6.500000000000000000e+01 6.247509044242980991e+01 
 7.000000000000000000e+01 6.728631718444275123e+01 
 7.500000000000000000e+01 7.247456321970489057e+01 
 8.000000000000000000e+01 7.881867074185980471e+01 
 8.500000000000000000e+01 8.298726634638715893e+01 
 9.000000000000000000e+01 8.785093319196988659e+01 
 9.500000000000000000e+01 9.287164211885843201e+01 
 1.000000000000000000e+02 1.016245040296526270e+02 
 

==> Data2/Dklproj_parab.txt <==
5.000000000000000000e+00 -5.128318187754818069e+00 
 1.000000000000000000e+01 -8.102538734729414216e-02 
 1.500000000000000000e+01 5.103052722872314817e+00 
 2.000000000000000000e+01 1.013423103103782807e+01 
 2.500000000000000000e+01 1.516787309806461614e+01 
 3.000000000000000000e+01 2.013454344519056249e+01 
 3.500000000000000000e+01 2.551408385821119396e+01 
 4.000000000000000000e+01 3.047938037760682306e+01 
 4.500000000000000000e+01 3.607703065960027544e+01 
 5.000000000000000000e+01 4.085928220341566686e+01 
 5.500000000000000000e+01 4.577732576161361777e+01 
 6.000000000000000000e+01 5.142748654433368216e+01 
 6.500000000000000000e+01 5.628364462528858070e+01 
 7.000000000000000000e+01 6.212224939356627118e+01 
 7.500000000000000000e+01 6.755182219628548523e+01 
 8.000000000000000000e+01 7.291183252073888355e+01 
 8.500000000000000000e+01 7.735520193071243966e+01 
 9.000000000000000000e+01 8.285519464666543854e+01 
 9.500000000000000000e+01 8.867500696271643790e+01 
 1.000000000000000000e+02 9.260867970826389239e+01 
 

==> Data2/Dklproj_parabz.txt <==
5.000000000000000000e+00 -5.422163109160007544e+00 
 1.000000000000000000e+01 -4.140449100516576664e-01 
 1.500000000000000000e+01 4.909785566449709648e+00 
 2.000000000000000000e+01 9.831951046233733393e+00 
 2.500000000000000000e+01 1.528209360194486877e+01 
 3.000000000000000000e+01 2.016947496045297328e+01 
 3.500000000000000000e+01 2.500825215731237705e+01 
 4.000000000000000000e+01 3.053245304837624730e+01 
 4.500000000000000000e+01 3.554277369337732040e+01 
 5.000000000000000000e+01 4.041384394161889304e+01 
 5.500000000000000000e+01 4.527211311132404603e+01 
 6.000000000000000000e+01 5.119888591124137633e+01 
 6.500000000000000000e+01 5.656342610715902453e+01 
 7.000000000000000000e+01 6.104060166262210885e+01 
 7.500000000000000000e+01 6.727191554193193213e+01 
 8.000000000000000000e+01 7.249223746891581754e+01 
 8.500000000000000000e+01 7.720549357183176653e+01 
 9.000000000000000000e+01 8.321024602770438605e+01 
 9.500000000000000000e+01 8.784343797838639034e+01 
 1.000000000000000000e+02 9.547643805562243813e+01 
 

==> Data2/Dklproj_payoff.txt <==
7.000000000000000000e+00 3.522865187665770392e+00 
 1.200000000000000000e+01 8.554378326143288191e+00 
 1.700000000000000000e+01 1.368664559827203142e+01 
 2.200000000000000000e+01 1.892554665350075283e+01 
 2.700000000000000000e+01 2.386540124531516582e+01 
 3.200000000000000000e+01 2.898729208597347551e+01 
 3.700000000000000000e+01 3.464529455314740147e+01 
 4.200000000000000000e+01 3.936103867873565321e+01 
 4.700000000000000000e+01 4.491420213522772542e+01 
 5.200000000000000000e+01 5.039989734489945050e+01 
 5.700000000000000000e+01 5.494387811782171838e+01 
 6.200000000000000000e+01 6.083984016910262937e+01 
 6.700000000000000000e+01 6.661734589545972085e+01 
 7.200000000000000000e+01 7.111743129529179441e+01 
 7.700000000000000000e+01 7.834890210094071961e+01 
 8.200000000000000000e+01 8.242987563422803987e+01 
 8.700000000000000000e+01 8.934270559893455754e+01 
 9.200000000000000000e+01 9.578809796093553075e+01 
 9.700000000000000000e+01 1.001635542441116939e+02 
 1.020000000000000000e+02 1.043501222074437322e+02 
 

==> Data2/Dklproj_portfolio.txt <==
7.000000000000000000e+00 6.551822915218400212e+00 
 1.200000000000000000e+01 1.212838114358404518e+01 
 1.700000000000000000e+01 1.772186135009258123e+01 
 2.200000000000000000e+01 2.291734892241602495e+01 
 2.700000000000000000e+01 2.848465308485238268e+01 
 3.200000000000000000e+01 3.386908393067171374e+01 
 3.700000000000000000e+01 4.035740484217880919e+01 
 4.200000000000000000e+01 4.598615476045871731e+01 
 4.700000000000000000e+01 5.153619129210718341e+01 
 5.200000000000000000e+01 5.666266046073800311e+01 
 5.700000000000000000e+01 6.196446773758079019e+01 
 6.200000000000000000e+01 6.732818202603172608e+01 
 6.700000000000000000e+01 7.290024201475711152e+01 
 7.200000000000000000e+01 7.910409900556621210e+01 
 7.700000000000000000e+01 8.381659895227343782e+01 
 8.200000000000000000e+01 8.921277951918452231e+01 
 8.700000000000000000e+01 9.458219027843468041e+01 
 9.200000000000000000e+01 1.012227077301698728e+02 
 9.700000000000000000e+01 1.059398494657741168e+02 
 1.020000000000000000e+02 1.113454103410465024e+02 
 

==> Data2/Dklprojm.txt <==
5.000000000000000000e+00 5.210839943117571593e+00 
 1.000000000000000000e+01 1.020180349406561326e+01 
 1.500000000000000000e+01 1.521191004369010713e+01 
 2.000000000000000000e+01 2.020872901587721060e+01 
 2.500000000000000000e+01 2.521345670971400921e+01 
 3.000000000000000000e+01 3.020539760118095529e+01 
 3.500000000000000000e+01 3.521382964195285581e+01 
 4.000000000000000000e+01 4.021799527284212417e+01 
 4.500000000000000000e+01 4.520183033585314547e+01 
 5.000000000000000000e+01 5.021249285403774110e+01 
 5.500000000000000000e+01 5.520637891007612552e+01 
 6.000000000000000000e+01 6.019899353909728745e+01 
 6.500000000000000000e+01 6.519884913173723362e+01 
 7.000000000000000000e+01 7.021036079113090977e+01 
 7.500000000000000000e+01 7.520311488307886805e+01 
 8.000000000000000000e+01 8.020704877026948054e+01 
 8.500000000000000000e+01 8.520880662096649871e+01 
 9.000000000000000000e+01 9.020845252246108714e+01 
 9.500000000000000000e+01 9.520331788167517573e+01 
 1.000000000000000000e+02 1.002027085258229278e+02 
 

==> Data2/Dklstar.txt <==
5.000000000000000000e+00 2.348696607497752442e+00 
 1.000000000000000000e+01 7.348696607497752886e+00 
 1.500000000000000000e+01 1.234869660749775022e+01 
 2.000000000000000000e+01 1.734869660749775377e+01 
 2.500000000000000000e+01 2.234869660749772180e+01 
 3.000000000000000000e+01 2.734869660749770759e+01 
 3.500000000000000000e+01 3.234869660749774312e+01 
 4.000000000000000000e+01 3.734869660749775022e+01 
 4.500000000000000000e+01 4.234869660749775733e+01 
 5.000000000000000000e+01 4.734869660749772180e+01 
 5.500000000000000000e+01 5.234869660749770759e+01 
 6.000000000000000000e+01 5.734869660749776443e+01 
 6.500000000000000000e+01 6.234869660749782128e+01 
 7.000000000000000000e+01 6.734869660749774312e+01 
 7.500000000000000000e+01 7.234869660749768627e+01 
 8.000000000000000000e+01 7.734869660749775733e+01 
 8.500000000000000000e+01 8.234869660749775733e+01 
 9.000000000000000000e+01 8.734869660749775733e+01 
 9.500000000000000000e+01 9.234869660749771469e+01 
 1.000000000000000000e+02 9.734869660749772891e+01 
 

==> Data2/Dklstar_bananab.txt <==
5.000000000000000000e+00 1.205760030228237856e+00 
 1.000000000000000000e+01 6.205760030228237412e+00 
 1.500000000000000000e+01 1.120576003022823741e+01 
 2.000000000000000000e+01 1.620576003022823741e+01 
 2.500000000000000000e+01 2.120576003022823741e+01 
 3.000000000000000000e+01 2.620576003022823741e+01 
 3.500000000000000000e+01 3.120576003022823741e+01 
 4.000000000000000000e+01 3.620576003022824096e+01 
 4.500000000000000000e+01 4.120576003022824096e+01 
 5.000000000000000000e+01 4.620576003022824096e+01 
 5.500000000000000000e+01 5.120576003022824096e+01 
 6.000000000000000000e+01 5.620576003022824096e+01 
 6.500000000000000000e+01 6.120576003022824096e+01 
 7.000000000000000000e+01 6.620576003022823386e+01 
 7.500000000000000000e+01 7.120576003022823386e+01 
 8.000000000000000000e+01 7.620576003022823386e+01 
 8.500000000000000000e+01 8.120576003022823386e+01 
 9.000000000000000000e+01 8.620576003022823386e+01 
 9.500000000000000000e+01 9.120576003022823386e+01 
 1.000000000000000000e+02 9.620576003022823386e+01 
 

==> Data2/Dklstar_parab.txt <==
5.000000000000000000e+00 -5.687138844293929907e+00 
 1.000000000000000000e+01 -7.378931895711264843e-01 
 1.500000000000000000e+01 4.127370707350879186e+00 
 2.000000000000000000e+01 9.229699267793288087e+00 
 2.500000000000000000e+01 1.424816424741240084e+01 
 3.000000000000000000e+01 1.900337218998738820e+01 
 3.500000000000000000e+01 2.420069635202963099e+01 
 4.000000000000000000e+01 2.901161208793088520e+01 
 4.500000000000000000e+01 3.427073122853050791e+01 
 5.000000000000000000e+01 3.894144902598398517e+01 
 5.500000000000000000e+01 4.360522360720313628e+01 
 6.000000000000000000e+01 4.883452220306371316e+01 
 6.500000000000000000e+01 5.361940959980989163e+01 
 7.000000000000000000e+01 5.874328596740603103e+01 
 7.500000000000000000e+01 6.352693313384269658e+01 
 8.000000000000000000e+01 6.827640442204290139e+01 
 8.500000000000000000e+01 7.293708083727352687e+01 
 9.000000000000000000e+01 7.786362847951993160e+01 
 9.500000000000000000e+01 8.270466992712074727e+01 
 1.000000000000000000e+02 8.779905410629673668e+01 
 

==> Data2/Dklstar_parabz.txt <==
5.000000000000000000e+00 -6.073566638232849257e+00 
 1.000000000000000000e+01 -1.094883451937585406e+00 
 1.500000000000000000e+01 4.053666588754740729e+00 
 2.000000000000000000e+01 9.006768300510756831e+00 
 2.500000000000000000e+01 1.415712388864969107e+01 
 3.000000000000000000e+01 1.904783132197960782e+01 
 3.500000000000000000e+01 2.374544368348641399e+01 
 4.000000000000000000e+01 2.895160472776350247e+01 
 4.500000000000000000e+01 3.372802357831228193e+01 
 5.000000000000000000e+01 3.859125629702731430e+01 
 5.500000000000000000e+01 4.326774154361915947e+01 
 6.000000000000000000e+01 4.838045928222513936e+01 
 6.500000000000000000e+01 5.331067723038815842e+01 
 7.000000000000000000e+01 5.805879694579142125e+01 
 7.500000000000000000e+01 6.313520830259729877e+01 
 8.000000000000000000e+01 6.777584055512083694e+01 
 8.500000000000000000e+01 7.295288595092505091e+01 
 9.000000000000000000e+01 7.773952397268973868e+01 
 9.500000000000000000e+01 8.269150272216761266e+01 
 1.000000000000000000e+02 8.735646734125245416e+01 
 

==> Data2/Dklstar_payoff.txt <==
7.000000000000000000e+00 3.430994914423143527e+00 
 1.200000000000000000e+01 8.419314879984600708e+00 
 1.700000000000000000e+01 1.337299642615024808e+01 
 2.200000000000000000e+01 1.834151947133084448e+01 
 2.700000000000000000e+01 2.326020554298393961e+01 
 3.200000000000000000e+01 2.835025265740867084e+01 
 3.700000000000000000e+01 3.340857450922749905e+01 
 4.200000000000000000e+01 3.823671685114221930e+01 
 4.700000000000000000e+01 4.333784714081254208e+01 
 5.200000000000000000e+01 4.826394595896812234e+01 
 5.700000000000000000e+01 5.330281435536347345e+01 
 6.200000000000000000e+01 5.832980363162652537e+01 
 6.700000000000000000e+01 6.322299967519970210e+01 
 7.200000000000000000e+01 6.815153310518883245e+01 
 7.700000000000000000e+01 7.320736458445242079e+01 
 8.200000000000000000e+01 7.815146627217224307e+01 
 8.700000000000000000e+01 8.308309689443994728e+01 
 9.200000000000000000e+01 8.812692349991424123e+01 
 9.700000000000000000e+01 9.307139104242753547e+01 
 1.020000000000000000e+02 9.797530407472716263e+01 
 

==> Data2/Dklstar_portfolio.txt <==
7.000000000000000000e+00 6.450084966463935920e+00 
 1.200000000000000000e+01 1.201713012827986127e+01 
 1.700000000000000000e+01 1.754848916430488970e+01 
 2.200000000000000000e+01 2.261223647109588697e+01 
 2.700000000000000000e+01 2.805708579449599682e+01 
 3.200000000000000000e+01 3.342533368802507709e+01 
 3.700000000000000000e+01 3.972213407994308199e+01 
 4.200000000000000000e+01 4.508107814211042808e+01 
 4.700000000000000000e+01 5.039531441034745285e+01 
 5.200000000000000000e+01 5.551655093777755923e+01 
 5.700000000000000000e+01 6.079682848301346354e+01 
 6.200000000000000000e+01 6.590926818217559457e+01 
 6.700000000000000000e+01 7.098060012522223872e+01 
 7.200000000000000000e+01 7.575988915032903037e+01 
 7.700000000000000000e+01 8.151220431925432308e+01 
 8.200000000000000000e+01 8.647557468868942010e+01 
 8.700000000000000000e+01 9.184155323339987831e+01 
 9.200000000000000000e+01 9.659526729865960704e+01 
 9.700000000000000000e+01 1.013720043960375250e+02 
 1.020000000000000000e+02 1.057498774374519144e+02 
 

==> Data2/Valp_Kawai_d100.txt <==
 9.737168708201021650e-02 1.426591484716341895e+00 
 1.777444616002133160e-01 9.051528307517271443e-01 
 2.145976269608159404e-01 7.535881337720056194e-01 
 2.273836654256537193e-01 7.085001975726485934e-01 
 2.333655162811480721e-01 6.885148314798270608e-01 
 2.471530869819178189e-01 6.449004359718015778e-01 
 2.520052682400741872e-01 6.303105542147291462e-01 
 2.655086323299180595e-01 5.916165576749297106e-01 
 2.818290914224145793e-01 5.482835419800649035e-01 
 2.833743780108693988e-01 5.443607431006931563e-01 
 2.967205561479048237e-01 5.116850276315600965e-01 
 3.001866845511751425e-01 5.035374005769175376e-01 
 3.207164190024960893e-01 4.579143952075526158e-01 
 3.287037624503156841e-01 4.413021143710942340e-01 
 3.328183297211051439e-01 4.329768239859121959e-01 
 3.461360471927037441e-01 4.070594284210580227e-01 
 3.586545786043133233e-01 3.840501088768597526e-01 
 3.631869811734328435e-01 3.760244588576751035e-01 
 3.686049637910807086e-01 3.666347310218727173e-01 
 3.805912177991289114e-01 3.466206168067513804e-01 
 4.010374662901698972e-01 3.147378901851867194e-01 
 4.118722209091794650e-01 2.989143420705300258e-01 
 4.159713959275460060e-01 2.931101768020354381e-01 
 4.368223685840162962e-01 2.650510143184094947e-01 
 4.558494031420295411e-01 2.414421834238706932e-01 
 4.565567095495948191e-01 2.405990693784993972e-01 
 4.612836834242803330e-01 2.350257433238740479e-01 
 4.683969934762262644e-01 2.268360594654217355e-01 
 4.797725426847536667e-01 2.142156994833066541e-01 
 4.875551181030106651e-01 2.059070502629531951e-01 
 4.915847712506103417e-01 2.017056509486627736e-01 
 5.114830113507686793e-01 1.819239188832830756e-01 
 5.142693572721489526e-01 1.792774666753520485e-01 
 5.258482976684287769e-01 1.685908129847599746e-01 
 5.294373066095611202e-01 1.653778286752900506e-01 
 5.454561850360838404e-01 1.515889827114300648e-01 
 5.699116438825283515e-01 1.321855847838810938e-01 
 5.769374003677101292e-01 1.269589102911434786e-01 
 5.889863676453781505e-01 1.183386081582444849e-01 
 5.920041819572605668e-01 1.162457619633485706e-01 
 6.214190936824353084e-01 9.716864929896829040e-02 
 6.355656569320440319e-01 8.880553522866652116e-02 
 6.413489927915096978e-01 8.553051247961707126e-02 
 6.615798544974862416e-01 7.470443990501474119e-02 
 6.658575216483954007e-01 7.253708443560791252e-02 
 6.705561834565911816e-01 7.020396985447163729e-02 
 6.940351230705755770e-01 5.926783321475093125e-02 
 7.104102880539330256e-01 5.232289340507256803e-02 
 7.213195235598832689e-01 4.799259621461415826e-02 
 7.283951198776363878e-01 4.530675081234969426e-02 
 7.519467574548014399e-01 3.703651625053883123e-02 
 7.835430213591482174e-01 2.747233085145461828e-02 
 7.952030769811283539e-01 2.436083118531850999e-02 
 8.070286443083790617e-01 2.142476084457101138e-02 
 8.226207276297476945e-01 1.788075343091755087e-02 
 8.499868427197523335e-01 1.252125149056304565e-02 
 8.625272184329287883e-01 1.041579140408610549e-02 
 8.736306787177895439e-01 8.728235746006562934e-03 
 8.827873247810181789e-01 7.458287457123402575e-03 
 8.963291353210517398e-01 5.776730252577744196e-03 
 9.352557239952978829e-01 2.191009484243000571e-03 
 9.541088680352070028e-01 1.086364642633119715e-03 
 9.622321197078985699e-01 7.316884521111344242e-04 
 9.863315001676001836e-01 9.427398550143628597e-05 
 1.006868446385631000e+00 2.348032362786689475e-05 
 1.030861663963253738e+00 4.666444941956449100e-04 
 1.049505888897908523e+00 1.186417488927338226e-03 
 1.078500819904104180e+00 2.928872830982420794e-03 
 1.079052884240358390e+00 2.969186894469899585e-03 
 1.087958344731263294e+00 3.655483123032432502e-03 
 1.134267795457880368e+00 8.280466834199584625e-03 
 1.148140918958840073e+00 9.996876888533012817e-03 
 1.168569300563737201e+00 1.278912003952958898e-02 
 1.221040906901135870e+00 2.133720954824092075e-02 
 1.222142358839597875e+00 2.153700827998017431e-02 
 1.247337080643425633e+00 2.632613720699450433e-02 
 1.264333867440420534e+00 2.978847096018566454e-02 
 1.323343309778221455e+00 4.318196490041903424e-02 
 1.344719005011269619e+00 4.853393199115041412e-02 
 1.369604351436995548e+00 5.508244787768079576e-02 
 1.394577861652396500e+00 6.198610030863083153e-02 
 1.407611054122893002e+00 6.571707451786679144e-02 
 1.464835427636953291e+00 8.309252756208396207e-02 
 1.503449030531177621e+00 9.568720820397813576e-02 
 1.526191859720386734e+00 1.034162075524831526e-01 
 1.592782551991850815e+00 1.273000325834408031e-01 
 1.604203506919405831e+00 1.315761308849556777e-01 
 1.649208728875076968e+00 1.489131142449535705e-01 
 1.700108393368109594e+00 1.694163835338025059e-01 
 1.707208996566329295e+00 1.723491252360849213e-01 
 1.727229188336321997e+00 1.807106890386034337e-01 
 1.823987750893111492e+00 2.229625747826484705e-01 
 1.847338042749474107e+00 2.335923356750262414e-01 
 1.906203745822607543e+00 2.610900492299110809e-01 
 1.963200297714662534e+00 2.886243510925159406e-01 
 2.018599032300496088e+00 3.161953098694008091e-01 
 2.070580679194300444e+00 3.427515899058763971e-01 
 2.144961749449462385e+00 3.818400296529746996e-01 
 2.227695054484149395e+00 4.267276114077311888e-01 
 2.373819174493483342e+00 5.093190503336089137e-01 
 

==> Data2/Valp_banana_d100.txt <==
2.032102683362551482e-03 5.200716320075159160e+00 
 3.329889464864217441e-01 4.326349297735083699e-01 
 3.378853180892609220e-01 4.229340547560551666e-01 
 3.644367126955888048e-01 3.738390830253435215e-01 
 3.739742532946304099e-01 3.575425786901249570e-01 
 3.862278688428165685e-01 3.375556187488886195e-01 
 3.983394056401770023e-01 3.187902647560423297e-01 
 4.019924826719559197e-01 3.133143730309209118e-01 
 4.342508001496493408e-01 2.683838314108895062e-01 
 4.413887123475168095e-01 2.592180702229485156e-01 
 4.470129467712403715e-01 2.521806678651983269e-01 
 4.540519130770759304e-01 2.435956545701198905e-01 
 4.656670042794343045e-01 2.299514876634596305e-01 
 4.811391048781428204e-01 2.127379562337261554e-01 
 4.953604618442100094e-01 1.978300375249339993e-01 
 5.088344615383184610e-01 1.844669997773384917e-01 
 5.121292881112110562e-01 1.813074580883902165e-01 
 5.143538503995954692e-01 1.791976758803548453e-01 
 5.477360837559445139e-01 1.496977907816072761e-01 
 5.489197693574024983e-01 1.487227571134441817e-01 
 5.583594399515063866e-01 1.411118063136123091e-01 
 5.645842060330532597e-01 1.362499433152821737e-01 
 5.741986198699942090e-01 1.289785347382510494e-01 
 5.978353940145310075e-01 1.122752177825221409e-01 
 6.087443584145447728e-01 1.051012305343332898e-01 
 6.155827079177327299e-01 1.007686751319250007e-01 
 6.290310763135640304e-01 9.260569391177453369e-02 
 6.493233323845755134e-01 8.114781782275559685e-02 
 6.558826227578251622e-01 7.765605752835424980e-02 
 6.702893901277877653e-01 7.033512441404576876e-02 
 6.784166713734611776e-01 6.641029163170975025e-02 
 6.924136224456119981e-01 5.998540407657859674e-02 
 7.165554790810582109e-01 4.985508311419040162e-02 
 7.241710004418727697e-01 4.689872647077031331e-02 
 7.367484999298624659e-01 4.225719336024846839e-02 
 7.556046807517479147e-01 3.584162937750723366e-02 
 7.633289100650947345e-01 3.339517585839368863e-02 
 7.643450878813311533e-01 3.308099396768149347e-02 
 7.891180248599625191e-01 2.595740627468323680e-02 
 7.935585203582838920e-01 2.478651242945617561e-02 
 8.083264348470968752e-01 2.111573337195360445e-02 
 8.205405349614832700e-01 1.833250187752488713e-02 
 8.245323222699398880e-01 1.747125775284374960e-02 
 8.348261294929552045e-01 1.535793345887781491e-02 
 8.466405903283864554e-01 1.311959726508482582e-02 
 8.717797690403439326e-01 8.998214451727548635e-03 
 8.738069889725516015e-01 8.702753102949767339e-03 
 8.986330434228395614e-01 5.513554329660275144e-03 
 9.161306474373934750e-01 3.726943709074559408e-03 
 9.414564111555353554e-01 1.783640344785286658e-03 
 9.529883845804782982e-01 1.140948250814233234e-03 
 9.684640654806916382e-01 5.079655765101165343e-04 
 9.833792576502141669e-01 1.396743619992424357e-04 
 1.003733090107082448e+00 6.950687881701611559e-06 
 1.015940712809343838e+00 1.257188897978434028e-04 
 1.027181105204326705e+00 3.628458861402172886e-04 
 1.042012714327534395e+00 8.585692209601702984e-04 
 1.053079500832315274e+00 1.360771164489182894e-03 
 1.070647671191947481e+00 2.383905659004703637e-03 
 1.078506573692890713e+00 2.929291646134979388e-03 
 1.094472267868050741e+00 4.199967925908598687e-03 
 1.109953965331119230e+00 5.635423541558992611e-03 
 1.120389954817747835e+00 6.713156164809275239e-03 
 1.130174928372402965e+00 7.802503759653189874e-03 
 1.150945084446625577e+00 1.036166701223062425e-02 
 1.172338217186277509e+00 1.333798644604655692e-02 
 1.187270917593151287e+00 1.561359077681312435e-02 
 1.207944927940798552e+00 1.902441892038742033e-02 
 1.221909829127833635e+00 2.149476068543965113e-02 
 1.233287004713588653e+00 2.360403818279377397e-02 
 1.274960038121050632e+00 3.204520265200860862e-02 
 1.280954578609091454e+00 3.334901408340762430e-02 
 1.292265440372958984e+00 3.586860690926996220e-02 
 1.318676424936511937e+00 4.204789976801381890e-02 
 1.325956556821582311e+00 4.382242817260872947e-02 
 1.347924172372787721e+00 4.935841341384317182e-02 
 1.372053978303779731e+00 5.574510698698187383e-02 
 1.388367559631190629e+00 6.023892018879406507e-02 
 1.393447540566848053e+00 6.166661914339099937e-02 
 1.412856383604212951e+00 6.724292441337231807e-02 
 1.428642622914819471e+00 7.191784417748769975e-02 
 1.468357127873238577e+00 8.421295214949786612e-02 
 1.515050997232022745e+00 9.960189729793822444e-02 
 1.534624241306926429e+00 1.063386841715479036e-01 
 1.554231402925108085e+00 1.132502541341229296e-01 
 1.570301317363631100e+00 1.190337945304007494e-01 
 1.578005647769689102e+00 1.218438462841673342e-01 
 1.608578788421418437e+00 1.332277393804566223e-01 
 1.622601917545061223e+00 1.385709347938139935e-01 
 1.657554397980734340e+00 1.522111361468343471e-01 
 1.709968459041590227e+00 1.734935337020508950e-01 
 1.715425123516443939e+00 1.757641881847291643e-01 
 1.741724815565306450e+00 1.868489200124239247e-01 
 1.798713271531474645e+00 2.116417114050195281e-01 
 1.856722738357891256e+00 2.379097733500648015e-01 
 1.893956335356923315e+00 2.552883950525992596e-01 
 1.934009706189421252e+00 2.744142904586985843e-01 
 1.993719607365774582e+00 3.037175638854177073e-01 
 2.076176530268573295e+00 3.456485347320434887e-01 
 8.953292925782953660e+00 5.761271536495387480e+00 
 

==> Data2/Valp_parab.txt <==
8.650793703782895180e-03 -3.758754998288846849e+00 
 9.011733232936402008e-03 -3.718239591399625787e+00 
 2.308843570610757956e-01 -6.967226696560611110e-01 
 6.300359767547545342e-01 -9.201433202186870552e-02 
 6.693056694207819568e-01 -7.082008766017988677e-02 
 6.790243396627045902e-01 -6.612264539178447365e-02 
 6.981639195412114862e-01 -5.746528158239661010e-02 
 7.246568052771343860e-01 -4.671391351204601250e-02 
 7.888769504398435162e-01 -2.602187708857073289e-02 
 7.941669316177182303e-01 -2.462853011819232663e-02 
 8.213184217599703851e-01 -1.816282024632798198e-02 
 8.391550775612076629e-01 -1.451483096886696522e-02 
 8.598967708642326624e-01 -1.083970168225811825e-02 
 8.700214183355599040e-01 -9.258867195599096434e-03 
 8.945514399452193510e-01 -5.984310706140361091e-03 
 9.287588187675597240e-01 -2.665006454533713764e-03 
 9.488454535233739051e-01 -1.354799082188051784e-03 
 1.047562782221485023e+00 -1.096475908403560240e-03 
 1.053723441529211158e+00 -1.393415281149001927e-03 
 1.059765222296586318e+00 -1.717827104235514213e-03 
 1.102353060981173583e+00 -4.906019546225603989e-03 
 1.113496387480974015e+00 -5.991424062847361398e-03 
 1.143878390123207023e+00 -9.453805155948957761e-03 
 1.210746686604247113e+00 -1.950942095411867250e-02 
 1.230247535556948435e+00 -2.303213800008574452e-02 
 1.262702749065820473e+00 -2.944828647270769650e-02 
 1.303677241699048306e+00 -3.848832286571335359e-02 
 1.348050666944159648e+00 -4.939106840658102904e-02 
 1.395010444544854122e+00 -6.210854217062600213e-02 
 1.415767393886735226e+00 -6.809568196297810516e-02 
 

==> Data2/Valp_parab_th.txt <==
1 0
.0075 3.90
.009 3.719
.278 .558

==> Data2/Valp_parabz.txt <==
5.660819583231458015e-03 4.179847414142104256e+00 
 7.289617079781368983e-03 3.928593878199892586e+00 
 1.836976135025347734e-01 8.781618916243276729e-01 
 3.309231179501150311e-01 4.367923205885537730e-01 
 3.483942513817366859e-01 4.028147855740737970e-01 
 3.667045892248039229e-01 3.699032782780455886e-01 
 3.842805339319883551e-01 3.406629699387959676e-01 
 3.882003644245755059e-01 3.344340339175406740e-01 
 4.090854131058638821e-01 3.029167238483163604e-01 
 4.361310038800783051e-01 2.659436170296762825e-01 
 4.409847234695269402e-01 2.597297682634884808e-01 
 4.536922695872893652e-01 2.440284006444257692e-01 
 4.549834791781863785e-01 2.424776493670703914e-01 
 4.686385309749745431e-01 2.265620615382548664e-01 
 4.774412589334179891e-01 2.167554035025833770e-01 
 4.930917849751853543e-01 2.001517308230571501e-01 
 5.005188476944355536e-01 1.926288708991918952e-01 
 5.137695790284276809e-01 1.797499828952862089e-01 
 5.238161897038596804e-01 1.704306289116068740e-01 
 5.326596537752279481e-01 1.625322608144055270e-01 
 5.598373399609861689e-01 1.399463417622515138e-01 
 5.652399659498927864e-01 1.357448854575740160e-01 
 5.887132092200132449e-01 1.185293344716180641e-01 
 5.987782996008426117e-01 1.116421665057363288e-01 
 6.072966234163205135e-01 1.060345595032703425e-01 
 6.173280816224246959e-01 9.968274119383702114e-02 
 6.223837434139394276e-01 9.658216906654870648e-02 
 6.368805176915686150e-01 8.805372903796548911e-02 
 6.478034051262402393e-01 8.197142093815856789e-02 
 6.586084655219207606e-01 7.623452083037252081e-02 
 6.845663694241835850e-01 6.353604793378919702e-02 
 6.849601935635175609e-01 6.335474755807868341e-02 
 6.920255229564283850e-01 6.015796411604057425e-02 
 6.947474871935241936e-01 5.895431440950016366e-02 
 7.293272935514210076e-01 4.495997893071113083e-02 
 7.473738402534371161e-01 3.856360379561984963e-02 
 7.496060628183470742e-01 3.781352283754579879e-02 
 7.581883199333071532e-01 3.501180094618705496e-02 
 7.635700139269796516e-01 3.332047117512826340e-02 
 7.809377247056522586e-01 2.819759492022888558e-02 
 7.823609063805901931e-01 2.780003417295273671e-02 
 8.032908100740311363e-01 2.232928615840878983e-02 
 8.084726418940034742e-01 2.108108053415547190e-02 
 8.284005778777598916e-01 1.665902975570787703e-02 
 8.357902741417079229e-01 1.516783976339253215e-02 
 8.448288294160867240e-01 1.345007029922684616e-02 
 8.684637266818896473e-01 9.493186333607184224e-03 
 8.825496800593606306e-01 7.489877133704192502e-03 
 8.879362631273165496e-01 6.791577450812935624e-03 
 8.994679912330989513e-01 5.419802523849437392e-03 
 9.100077376466273460e-01 4.309914245636425889e-03 
 9.325334683880580622e-01 2.383705463522289847e-03 
 9.471757904696193053e-01 1.446364696774615766e-03 
 9.656921349230580542e-01 6.023313964116372432e-04 
 9.714255025441032032e-01 4.161985681216950894e-04 
 9.987776865294513140e-01 7.476344012768976199e-07 
 1.017184689578807921e+00 1.459866610495907935e-04 
 1.025379184610484495e+00 3.167042242893103321e-04 
 1.034880733536406527e+00 5.945467570986906480e-04 
 1.037861048577310319e+00 6.991373633398190179e-04 
 1.067399029347291695e+00 2.174153791725697005e-03 
 1.076673213976583998e+00 2.797284335815719558e-03 
 1.092283618701999748e+00 4.013051015667734589e-03 
 1.116972159136267351e+00 6.350564036402106538e-03 
 1.122903787976742507e+00 6.985789998648739285e-03 
 1.128834189695863577e+00 7.648780065250271321e-03 
 1.142223725272531354e+00 9.246726682521355656e-03 
 1.165520795160912337e+00 1.235277356050379360e-02 
 1.185708525669172175e+00 1.536801780310570464e-02 
 1.211505721804692293e+00 1.964173763203969081e-02 
 1.242171052288240096e+00 2.531035500047784659e-02 
 1.257155867274553529e+00 2.830394593086138499e-02 
 1.269854646534821274e+00 3.095220416178423584e-02 
 1.281658669698839237e+00 3.350359493556487323e-02 
 1.305734892655921575e+00 3.896887424810957512e-02 
 1.318441228010170052e+00 4.199107708045701770e-02 
 1.360168398556537595e+00 5.255988400590361209e-02 
 1.365446095793179548e+00 5.396491044215334654e-02 
 1.389856020883500021e+00 6.065586120409705018e-02 
 1.416177521867058475e+00 6.821616590332779673e-02 
 1.435112225552663601e+00 7.386917343896159949e-02 
 1.469538822985249737e+00 8.459019727723204873e-02 
 1.485311927598015336e+00 8.968712514668264468e-02 
 1.502214841073864049e+00 9.527426129366967089e-02 
 1.532769572881453879e+00 1.056932955215703629e-01 
 1.544059850682995227e+00 1.096446364359695558e-01 
 1.557265609463983846e+00 1.143341406253983727e-01 
 1.602923433098729422e+00 1.310943253664653696e-01 
 1.631571853866667032e+00 1.420279761875193891e-01 
 1.673080431238175070e+00 1.584139343352042317e-01 
 1.694992110981324629e+00 1.673140244480464389e-01 
 1.755153710214794271e+00 1.925972729642606573e-01 
 1.767278635753809057e+00 1.978377662491430655e-01 
 1.799173167026486997e+00 2.118459593106092331e-01 
 1.821861868196538392e+00 2.220028855167515136e-01 
 1.861213944344429994e+00 2.399850112583981065e-01 
 1.873132373809178519e+00 2.455202780932730366e-01 
 1.888681582531739789e+00 2.528025722591347169e-01 
 1.967872394524424973e+00 2.909194381772570726e-01 
 2.007530881896158803e+00 3.106253319148490899e-01 

==> Data2/Valp_portfolio_d100.txt <==
 1.343666344532518930e-01 1.141549771723012530e+00 
 3.446289275209336589e-01 4.099159407178945003e-01 
 3.579032298779287191e-01 3.853958666026016111e-01 
 3.804210431721304908e-01 3.468976744743226259e-01 
 4.098214027456218989e-01 3.018552199914379397e-01 
 4.120825084902747237e-01 2.986141948469989149e-01 
 4.250582279962469845e-01 2.805873403885830175e-01 
 4.443752510162781721e-01 2.554611645661819530e-01 
 4.519324965130127048e-01 2.461549508136031683e-01 
 4.665338801184076845e-01 2.289585152586441907e-01 
 4.764580746883653739e-01 2.178336204107940155e-01 
 4.858622104104822759e-01 2.076924233647643447e-01 
 4.944390683449112478e-01 1.987704225723851970e-01 
 5.073087172082016982e-01 1.859442682285630255e-01 
 5.196504588188924911e-01 1.742493468286792080e-01 
 5.419436579067818949e-01 1.545368930541868302e-01 
 5.507137924313399990e-01 1.472538301865786714e-01 
 5.617671453892949529e-01 1.384349923844987451e-01 
 5.773486815351123180e-01 1.266575757712302686e-01 
 5.836823657966667689e-01 1.220807040984617231e-01 
 5.893321853280757416e-01 1.180974577553532967e-01 
 5.989610985030183743e-01 1.115197255470801174e-01 
 6.077298731651845642e-01 1.057546564633762287e-01 
 6.214751839873882133e-01 9.713448203978458650e-02 
 6.357581268647921613e-01 8.869521851229866805e-02 
 6.612892644715736568e-01 7.485318288101394657e-02 
 6.696286620791854771e-01 7.066061802439915773e-02 
 6.771106111941895822e-01 6.703124627571255267e-02 
 6.945071470011568993e-01 5.905997298344867197e-02 
 6.958794689690861457e-01 5.845827938218595143e-02 
 7.165881890286623923e-01 4.984214523410268605e-02 
 7.204419201268440487e-01 4.833239742957906593e-02 
 7.379543018992671399e-01 4.182767974385814824e-02 
 7.460392333913872243e-01 3.901632187519443740e-02 
 7.698102616677745536e-01 3.142146958543134971e-02 
 7.724859015845628729e-01 3.062742233730997299e-02 
 7.801495288392525929e-01 2.841920287047949856e-02 
 7.941230597456645501e-01 2.463990240470348425e-02 
 8.216327638749316709e-01 1.809450690378655580e-02 
 8.236332271870602240e-01 1.766318798882404728e-02 
 8.465807325098330116e-01 1.313044233430038510e-02 
 8.499512930848132086e-01 1.252752647758592630e-02 
 8.588208269591596222e-01 1.101578899742516882e-02 
 8.758657811532939430e-01 8.408198799631838583e-03 
 8.892433564983336369e-01 6.627695584133341811e-03 
 8.943855348739302435e-01 6.003884580281004801e-03 
 9.114406178872314079e-01 4.169452555539576721e-03 
 9.295850319074517865e-01 2.602026570185378418e-03 
 9.539134002459203066e-01 1.095787323672547942e-03 
 9.621539393103992754e-01 7.347603554959114547e-04 
 9.737253935678521488e-01 3.513454477550581601e-04 
 9.947507995485865839e-01 1.382545563810566591e-05 
 1.008845137020923266e+00 3.888907324256507536e-05 
 1.020140017092492801e+00 2.001275578984440529e-04 
 1.030895973855610048e+00 4.676722085401596729e-04 
 1.046452161739698683e+00 1.046612503952104589e-03 
 1.069755204051083375e+00 2.325363012363190762e-03 
 1.083376568257796713e+00 3.293952219566520512e-03 
 1.098181070002131055e+00 4.525831583515049772e-03 
 1.112366406721535084e+00 5.876762719730255213e-03 
 1.122366512108646575e+00 6.927098716409174628e-03 
 1.153802410812538648e+00 1.073947851962464561e-02 
 1.172521965702485236e+00 1.336501046505422785e-02 
 1.176876664854642485e+00 1.401262978619977062e-02 
 1.202621621613423786e+00 1.811776309514989691e-02 
 1.209665674960598736e+00 1.932165521574802369e-02 
 1.223287609467239134e+00 2.174561322468493429e-02 
 1.235822517043875024e+00 2.408576294376763016e-02 
 1.251202502368264469e+00 2.709741158671885586e-02 
 1.263668478741856394e+00 2.964949689484730477e-02 
 1.302333181183960908e+00 3.817577060743082562e-02 
 1.316022174599045247e+00 4.140849183860506599e-02 
 1.352334100057638766e+00 5.050203753760684755e-02 
 1.366108502404392411e+00 5.414231366032784543e-02 
 1.390366910100398146e+00 6.079923368918560556e-02 
 1.407420422506923119e+00 6.566188125691629907e-02 
 1.433018706052279212e+00 7.323550352153551657e-02 
 1.437237023747176101e+00 7.451448679533534403e-02 
 1.452224472965422564e+00 7.912797280528893751e-02 
 1.486305619513953458e+00 9.001202847376488236e-02 
 1.508091516091740969e+00 9.724656128387332288e-02 
 1.530686199881598153e+00 1.049700683671779267e-01 
 1.557193091444526667e+00 1.143081912243975040e-01 
 1.567709902256803511e+00 1.180940087611062062e-01 
 1.592049449738961009e+00 1.270273014053451277e-01 
 1.617236760937291962e+00 1.365177711860263710e-01 
 1.658021710169382601e+00 1.523965593505827165e-01 
 1.685158414874104782e+00 1.632988407268105568e-01 
 1.695999605101117025e+00 1.677273005727553112e-01 
 1.722648247050461601e+00 1.787854617971027515e-01 
 1.750048573342152691e+00 1.904050295964103690e-01 
 1.771490492401176287e+00 1.996692140686628925e-01 
 1.801919872398228373e+00 2.130671801284520495e-01 
 1.828350946433505486e+00 2.249365080023146835e-01 
 1.845806654057712048e+00 2.328902612426571039e-01 
 1.865280708098198570e+00 2.418691526028984295e-01 
 1.919875422850855662e+00 2.676151228480647681e-01 
 1.952864809463865425e+00 2.835673819499837656e-01 
 2.007989337079557401e+00 3.108554454835177339e-01 
 2.101825329859181135e+00 3.590191579745996009e-01 
 2.182741910024533549e+00 4.021600666451354833e-01 
 2.216481966572902529e+00 4.205607273954030667e-01 
 

==> Data2/Valp_sum.txt <==
 5.946317306902362820e-02 1.881861271138430602e+00 
 3.412265994300434646e-01 4.164351073630270239e-01 
 3.609870251151662823e-01 3.799002879195687576e-01 
 3.777497371538784954e-01 3.512731108037172589e-01 
 3.858844427244022546e-01 3.381017682425109250e-01 
 3.958839879751079871e-01 3.225180582826465692e-01 
 4.092356089352213733e-01 3.026998367676698720e-01 
 4.246372882741223376e-01 2.811572020735511046e-01 
 4.347204409151276261e-01 2.677725599688955960e-01 
 4.445455304944105346e-01 2.552483289596927385e-01 
 4.583929745221436702e-01 2.384214143072704850e-01 
 4.612617534739313907e-01 2.350513556396855996e-01 
 4.658334325107511553e-01 2.297605822285437860e-01 
 4.819651156003650905e-01 2.118486574241473797e-01 
 4.991530295819240348e-01 1.939955873180787549e-01 
 5.048319814748690737e-01 1.883615964926357300e-01 
 5.171795417642737203e-01 1.765447303845888438e-01 
 5.389085405135607409e-01 1.571179466329097885e-01 
 5.476400783661156124e-01 1.497770774848410369e-01 
 5.495260588202692809e-01 1.482251422983154043e-01 
 5.623641935477950993e-01 1.379698012939716278e-01 
 5.749130336117141971e-01 1.284495291279852403e-01 
 5.836505730390474378e-01 1.221033821033292721e-01 
 5.893931723574526993e-01 1.180549651589908322e-01 
 6.130087577684979472e-01 1.023848141815710822e-01 
 6.207095414528198685e-01 9.760157504904620751e-02 
 6.372438172649356192e-01 8.784675525064811197e-02 
 6.432579156241142737e-01 8.446743784717880565e-02 
 6.588348905196349525e-01 7.611721188475595312e-02 
 6.620710306383660315e-01 7.445346240260342086e-02 
 6.759865222837988519e-01 6.756866287172713648e-02 
 6.880716871373858678e-01 6.193393719363027294e-02 
 6.942688981275531024e-01 5.916483036772834936e-02 
 7.165041949639184837e-01 4.987537189536128679e-02 
 7.263453600012454991e-01 4.607503478808738784e-02 
 7.330508984564162445e-01 4.359103941364717016e-02 
 7.416584444519036534e-01 4.052490369552619320e-02 
 7.570239060615280291e-01 3.538435210283541466e-02 
 7.694927535924352968e-01 3.151649637385123270e-02 
 7.728379119776953576e-01 3.052385132267332324e-02 
 7.767631609915695012e-01 2.938294817937436854e-02 
 7.903233289193085653e-01 2.563646905836192147e-02 
 8.047075323048520357e-01 2.198391378992914369e-02 
 8.112887256996920149e-01 2.042000196347437679e-02 
 8.331405820115814764e-01 1.569346714597585901e-02 
 8.443672674052855598e-01 1.353499548805481290e-02 
 8.536482552118869194e-01 1.188430439395604665e-02 
 8.804765324789125547e-01 7.768536374109569209e-03 
 8.929310872364774054e-01 6.176958267822607596e-03 
 9.075492145172094904e-01 4.556697957823097056e-03 
 9.250193967509576787e-01 2.959968980030813768e-03 
 9.348359766404377158e-01 2.220167775845327540e-03 
 9.449058562096911418e-01 1.575835719319851336e-03 
 9.582167386651614382e-01 8.980244871930054273e-04 
 9.779838952617753156e-01 2.459713571774102547e-04 
 9.991986451059006180e-01 3.212564716470467374e-07 
 1.015302838939444952e+00 1.159074600900478202e-04 
 1.021369274135496497e+00 2.251214639708010168e-04 
 1.037254655881501009e+00 6.771869824981902042e-04 
 1.055740407727377317e+00 1.498078679216474640e-03 
 1.077799565655429781e+00 2.878042130059377257e-03 
 1.088468876097697047e+00 3.696868201539027510e-03 
 1.093247868778470799e+00 4.094906906047190986e-03 
 1.113008083978239693e+00 5.941748478289321511e-03 
 1.130769445005449736e+00 7.871119221712019609e-03 
 1.149078141634896744e+00 1.011813669528072168e-02 
 1.164888612574140891e+00 1.226314165189279493e-02 
 1.194126885936902749e+00 1.671160698381268794e-02 
 1.212799337339536043e+00 1.986814782262014134e-02 
 1.235471805548829183e+00 2.401887963882787247e-02 
 1.251165690682312981e+00 2.709002137923444131e-02 
 1.274320138979356809e+00 3.190732691353370676e-02 
 1.279878938368153474e+00 3.311344430942120276e-02 
 1.292544442944869143e+00 3.593173087842926883e-02 
 1.321565404264554155e+00 4.274845798320314749e-02 
 1.335672479901908627e+00 4.623758461559290822e-02 
 1.348463661629182297e+00 4.949774564772768670e-02 
 1.372735705509340320e+00 5.593009141942650864e-02 
 1.399019801710221556e+00 6.324795193818255612e-02 
 1.415111673013293547e+00 6.790322417472838268e-02 
 1.438985370165745126e+00 7.504710897950239712e-02 
 1.472290619524529998e+00 8.547118696271915894e-02 
 1.481087434148521842e+00 8.831086336813487314e-02 
 1.509789803250281226e+00 9.781936525861434362e-02 
 1.520898238676711811e+00 1.015971318608124285e-01 
 1.572037817550704375e+00 1.196650668669567708e-01 
 1.576298133882955810e+00 1.212189890923620617e-01 
 1.592612223033339713e+00 1.272366473293702338e-01 
 1.599467457399208259e+00 1.297967226822032139e-01 
 1.647887179643664934e+00 1.483932094538928936e-01 
 1.668069326466570468e+00 1.564024607638792030e-01 
 1.699552223620350189e+00 1.691874051238735355e-01 
 1.733960841389667218e+00 1.835525461065738995e-01 
 1.752098908623767715e+00 1.912844630091430354e-01 
 1.763226234711684492e+00 1.960810158125214642e-01 
 1.819031615888404341e+00 2.207273355862557906e-01 
 1.856196828350394012e+00 2.376671498515077197e-01 
 1.924381534348482470e+00 2.697768990884179541e-01 
 1.960236932902907236e+00 2.871715828322431996e-01 
 1.999277945841002824e+00 3.064918575465218620e-01 
 

==> Data2/Valp_sum_th.txt <==
1 0
.07 1.7292

==> Data2/Valpstar_banana_d100.txt <==
 2.500000000000000052e-03 4.993964547107982099e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 1.000000000000000000e+00 0.000000000000000000e+00 
 9.000000000000000000e+00 5.802775422663779992e+00 
 

==> Data2/Valpstar_kawai_d100.txt <==
 1.642765778633037133e-01 9.704803990958963400e-01 
 7.717875452807679837e-01 3.083351252622446026e-02 
 7.775063861471858129e-01 2.916980741553620859e-02 
 7.796422215027756231e-01 2.856237641294501195e-02 
 7.995941075218968574e-01 2.324515318721220858e-02 
 8.053473777772995890e-01 2.182894723189909847e-02 
 8.082976422011610707e-01 2.112256143258495200e-02 
 8.115918487416993177e-01 2.034956326556547346e-02 
 8.186015717178105611e-01 1.875936663639010682e-02 
 8.206851786103718238e-01 1.830088256871431618e-02 
 8.249443309080511932e-01 1.738370351943951952e-02 
 8.319462475750661890e-01 1.593369410303879796e-02 
 8.341206748809100180e-01 1.549786786967155550e-02 
 8.411514126411760994e-01 1.413500904306919104e-02 
 8.427879816282519698e-01 1.382783883393856605e-02 
 8.470577622606461077e-01 1.304415262242941687e-02 
 8.527568696107004076e-01 1.203767149457446450e-02 
 8.540915050040911449e-01 1.180844722093765675e-02 
 8.622618154069596752e-01 1.045813967158726321e-02 
 8.689173166262497139e-01 9.424622595661347191e-03 
 8.720130701531494388e-01 8.963936630896229829e-03 
 8.735455373670054646e-01 8.740556059441129122e-03 
 8.769056074462993067e-01 8.261531038986191788e-03 
 8.805957817905705198e-01 7.752357616319205391e-03 
 8.858155866389492150e-01 7.062078171479635458e-03 
 8.924422340954510924e-01 6.235725221038990185e-03 
 8.976403456528592173e-01 5.626142511226950305e-03 
 9.006491349599742291e-01 5.288649534922473805e-03 
 9.031936882322364468e-01 5.011942631597987585e-03 
 9.096002100036861826e-01 4.350315674758631346e-03 
 9.104661340558258820e-01 4.264709448564607541e-03 
 9.130361123319911121e-01 4.015958016174270284e-03 
 9.170091117005079173e-01 3.646982051873193242e-03 
 9.196776038387455277e-01 3.409704803010171759e-03 
 9.284429730436717376e-01 2.689291489000211755e-03 
 9.340971921485297091e-01 2.271978199503532636e-03 
 9.397080982838947882e-01 1.894083968105864102e-03 
 9.407647131392550266e-01 1.826922972904210241e-03 
 9.444376013885860122e-01 1.603260843340059694e-03 
 9.470646062434021628e-01 1.452572356548165189e-03 
 9.517423898586306885e-01 1.203269555880570607e-03 
 9.565413025199576147e-01 9.726126654425737428e-04 
 9.588867190247161165e-01 8.690541624298830925e-04 
 9.620123246532349404e-01 7.403415618827402511e-04 
 9.692908677998482991e-01 4.814067661129683984e-04 
 9.738059038404238699e-01 3.491764096275051799e-04 
 9.780927283795042282e-01 2.435275274434989257e-04 
 9.822201277979143441e-01 1.599608192952572949e-04 
 9.868948679957401104e-01 8.662993934560603293e-05 
 9.883812930432124277e-01 6.802459423971285446e-05 
 9.906919230878886706e-01 4.359085679861429696e-05 
 9.974782083063075122e-01 3.185072526390442249e-06 
 1.001406993116979782e+00 9.888873524488417388e-07 
 1.006631694389374720e+00 2.189294698395904959e-05 
 1.010691893149613385e+00 5.675410871686104031e-05 
 1.012075587982318670e+00 7.232822419656059765e-05 
 1.015826604932517974e+00 1.239347775578991673e-04 
 1.019849452791198541e+00 1.944316910238441665e-04 
 1.023707405087053379e+00 2.766565200691406545e-04 
 1.027656341546383523e+00 3.755285101092464828e-04 
 1.036833539186025943e+00 6.621443414083216794e-04 
 1.037524735294258704e+00 6.869212082620812510e-04 
 1.041056433576837970e+00 8.204344846065581009e-04 
 1.045634687179797018e+00 1.010629976208266001e-03 
 1.053381391890939378e+00 1.376028788109495693e-03 
 1.055262733767677430e+00 1.472961097537028863e-03 
 1.059069146763801594e+00 1.678787881593812870e-03 
 1.065009112012756720e+00 2.025757007446893354e-03 
 1.071355980336682778e+00 2.430862830743230063e-03 
 1.075254675186880116e+00 2.697134514735521904e-03 
 1.080658373661909533e+00 3.087913017069121580e-03 
 1.084961539792183904e+00 3.417000624171606660e-03 
 1.085890448563246569e+00 3.490108232612865180e-03 
 1.091267703676204182e+00 3.927652336052966930e-03 
 1.099450198091694419e+00 4.639963155622872648e-03 
 1.104178665285787231e+00 5.076896026677601981e-03 
 1.106594940617863898e+00 5.307261152711184593e-03 
 1.116883304086474293e+00 6.341262074356146528e-03 
 1.122421427322007892e+00 6.933087069101118161e-03 
 1.126486030234509439e+00 7.382950455852910210e-03 
 1.133684696203930420e+00 8.211575235781864990e-03 
 1.135533464846225193e+00 8.430911254034167968e-03 
 1.142193994309936178e+00 9.243025077291022740e-03 
 1.145415674412570972e+00 9.648068865959924523e-03 
 1.148007776424613491e+00 9.979704661145394340e-03 
 1.157245318165676551e+00 1.120286289968186466e-02 
 1.166112189499723950e+00 1.243688879030968586e-02 
 1.172742942219404227e+00 1.339754215697586126e-02 
 1.176496438098194375e+00 1.395553645834346490e-02 
 1.183055342534365284e+00 1.495497711554438780e-02 
 1.185842823371598964e+00 1.538905824662917254e-02 
 1.188422812632096148e+00 1.579575212108341731e-02 
 1.193242974555503100e+00 1.656818532410753164e-02 
 1.200970485738336313e+00 1.784051768155747730e-02 
 1.212447961827799681e+00 1.980653699947088064e-02 
 1.215293990544654923e+00 2.030797549509877342e-02 
 1.218698518075454817e+00 2.091501721684951853e-02 
 1.229761292400414430e+00 2.294121306951946160e-02 
 1.235717064929673370e+00 2.406564396769161895e-02 
 1.250961187531227425e+00 2.704898168263758507e-02 
 

==> Data2/Valpstar_portfolio_d100.txt <==
 1.608273173558250890e-01 9.882513699681192421e-01 
 7.978109592558307872e-01 2.369456201489583691e-02 
 8.088725514911523362e-01 2.098646415511251639e-02 
 8.192685739821169433e-01 1.861189370810567567e-02 
 8.223882753121447564e-01 1.793091636798416211e-02 
 8.283813915454659726e-01 1.666300438562728914e-02 
 8.364312842448182739e-01 1.504219292287900522e-02 
 8.395343025697840078e-01 1.444224515464798131e-02 
 8.467889412823466078e-01 1.309274050999009731e-02 
 8.611526262074679083e-01 1.063615026090825033e-02 
 8.646267505552887034e-01 1.008411797765251805e-02 
 8.687331337018504573e-01 9.452430437361547533e-03 
 8.746197396856197903e-01 8.585809985230730135e-03 
 8.810619796701936179e-01 7.689283692184689656e-03 
 8.921419756683968139e-01 6.271969188486270497e-03 
 8.953543353348104583e-01 5.890068989934160726e-03 
 9.018769968068796050e-01 5.154132201650174494e-03 
 9.063495181523091304e-01 4.679783860999986445e-03 
 9.131530643212654175e-01 4.004826901102820358e-03 
 9.175196846267306139e-01 3.600929276250885991e-03 
 9.243449374043358757e-01 3.014905528060385365e-03 
 9.271775477511435826e-01 2.787750109704445478e-03 
 9.312144630160117398e-01 2.480133552229535354e-03 
 9.367378073353376244e-01 2.089664650096301202e-03 
 9.400496179579349576e-01 1.872238007471827004e-03 
 9.441243852050336116e-01 1.621742733398656711e-03 
 9.483312597002346855e-01 1.382667400277703962e-03 
 9.569079089668188765e-01 9.560300010942324178e-04 
 9.596994450844706925e-01 8.345666608955415455e-04 
 9.678667871321482430e-01 5.276049067617361032e-04 
 9.716575083557051906e-01 4.094026286887153532e-04 
 9.735774528640634973e-01 3.553489619336769323e-04 
 9.766661952938507918e-01 2.765435673834915065e-04 
 9.864337350781303693e-01 9.286259408436414731e-05 
 9.887077034648268370e-01 6.424206535315946098e-05 
 9.935758130938792121e-01 2.072389248719552768e-05 
 9.997938664208653181e-01 2.124844633577538389e-08 
 1.002513491535127255e+00 3.153536695332803674e-06 
 1.005885375065326937e+00 1.725116653239489040e-05 
 1.012293663275165789e+00 7.495340234231484544e-05 
 1.019732831391224170e+00 1.921684133041612341e-04 
 1.023623056936651787e+00 2.747065481873978143e-04 
 1.028811865277363458e+00 4.072577192422155434e-04 
 1.031830246543995466e+00 4.960827975026838033e-04 
 1.036350289337945929e+00 6.450855277975175994e-04 
 1.038219631929995002e+00 7.122781138968470316e-04 
 1.047101562505901029e+00 1.075631973501245398e-03 
 1.053268335584579107e+00 1.370305281306993805e-03 
 1.054509536987918938e+00 1.433772006852462866e-03 
 1.060868006184774837e+00 1.780559395773595455e-03 
 1.062984901103533275e+00 1.904005886432136307e-03 
 1.068030348374130467e+00 2.214192159210037758e-03 
 1.077563949586518355e+00 2.861058387605863729e-03 
 1.080482689303553734e+00 3.074813472591086949e-03 
 1.083421632654103517e+00 3.297421236761133301e-03 
 1.090847156725840650e+00 3.892554349171462036e-03 
 1.098446325991081052e+00 4.549575524747551114e-03 
 1.100282860225217485e+00 4.715567817882293511e-03 
 1.104224823758886975e+00 5.081251927615770825e-03 
 1.108009336863808869e+00 5.444321801831186747e-03 
 1.114838586518069885e+00 6.128957540163515461e-03 
 1.120456716534298458e+00 6.720331728122364012e-03 
 1.127933302467719612e+00 7.546280158020834961e-03 
 1.131530988546433525e+00 7.959415692188054336e-03 
 1.132575224379572587e+00 8.081224917229068438e-03 
 1.142102200939847600e+00 9.231600768210279639e-03 
 1.146047927033041702e+00 9.728488469213036893e-03 
 1.148246953467892073e+00 1.001056244347253710e-02 
 1.155842186372225688e+00 1.101294242037442750e-02 
 1.158271953732710857e+00 1.134275437133380748e-02 
 1.167124402757707236e+00 1.258145465681725916e-02 
 1.171002856947297444e+00 1.314233258465291598e-02 
 1.175370050743549610e+00 1.378701592659137276e-02 
 1.177361860314223740e+00 1.408563636919635265e-02 
 1.185122523979621034e+00 1.527635897410672960e-02 
 1.191092398855190471e+00 1.622153058850717144e-02 
 1.197781282922474766e+00 1.731036840900124218e-02 
 1.203718912084555281e+00 1.830305417814770408e-02 
 1.205286244168133569e+00 1.856915840784623128e-02 
 1.215478657324706946e+00 2.034070146689037628e-02 
 1.219258456931978873e+00 2.101560517250877780e-02 
 1.222692701999328113e+00 2.163714260735094541e-02 
 1.227764530306449053e+00 2.256946953276917078e-02 
 1.232760748149161145e+00 2.350458322576010062e-02 
 1.240429233288658839e+00 2.497175769188619832e-02 
 1.245931029911743870e+00 2.604796427937494663e-02 
 1.251676182832401230e+00 2.719258351778708338e-02 
 1.261343154697784685e+00 2.916600571256178220e-02 
 1.263899196529087332e+00 2.969765356600673201e-02 
 1.272773315326642507e+00 3.157508283602572519e-02 
 1.274821119606384334e+00 3.201524918666254216e-02 
 1.283188488810962591e+00 3.384050141079764096e-02 
 1.289674941278303066e+00 3.528473816309141142e-02 
 1.293217841168406101e+00 3.608427825430871039e-02 
 1.304536845513063481e+00 3.868877538585802078e-02 
 1.318310704175708503e+00 4.195955674569895599e-02 
 1.326035140570128723e+00 4.384174797349893460e-02 
 1.336078782984408742e+00 4.633974030886833795e-02 
 1.350925166239239639e+00 5.013550018005985542e-02 
 1.361629025185621344e+00 5.294722960638864606e-02 
 1.368987961474503967e+00 5.491620887047687916e-02 
 1.397704213138597051e+00 6.287317029757932829e-02 
 
